The effects of Time-Variable Absorption due to Gamma-Ray Bursts In Active Galactic Nuclei Accretion Disks

Both long and short gamma-ray bursts (GRBs) are expected to occur in the dense environments of active galactic nuclei (AGN) accretion disks. As these bursts propagate through the disks they live in, they photoionize the medium causing time-dependent opacity that results in transients with unique spectral evolution. In this paper we use a line-of-sight radiation transfer code coupling metal and dust evolution to simulate the time-dependent absorption that occurs in the case of both long and short GRBs. Through these simulations, we investigate the parameter space in which dense environments leave a potentially observable imprint on the bursts. Our numerical investigation reveals that time dependent spectral evolution is expected for central supermassive black hole masses between $10^5$ and $5 \times 10^7$ solar masses in the case of long GRBs, and between $10^4$ and $10^7$ solar masses in the case of short GRBs. Our findings can lead to the identification of bursts exploding in AGN disk environments through their unique spectral evolution coupled with a central location. In addition, the study of the time-dependent evolution would allow for studying the disk structure, once the identification with an AGN has been established. Finally, our findings lead to insight into whether GRBs contribute to the AGN emission, and which kind, thus helping to answer the question of whether GRBs can be the cause of some of the as-of-yet unexplained AGN time variability.

==> RESUBMISSION - Arxiv Submission Files/readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> RESUBMISSION - Arxiv Submission Files/reply.txt <==
AUTHORS:
We thank the referee for their careful reading of our manuscript and
thoughtful comments, which have helped clarify our manuscript.
All of them have been incorporated, as described in detail in the
following. All the additions are marked in boldface in the revised
manuscript.

REFEREE:
My main question is, "How can I test your model?". What should an
observational astronomer look to identify this partially absorbed GRB
signature in a typical AGN flare? You should discuss more the
observational perspectives. Where do we have to point the telescope to
have a bigger chance of seeing it?

AUTHORS:
This is a key question that the referee has asked, which we had not
adequately addressed in our original version. To properly address this
point upon revision, we have made several additions:

- We have performed the computation of the lightcurves in several
observational bands, to explicitly show observational features that
can be indicative of time-dependent photoabsorption. These are displayed 
in the bottom panels of Figures 8 and 9.

- We have added in the text (Sec 3.2) a discussion of the new,
observationally-motivated panels in fig.8 and 9, and contrasted
the predicted evolution to the standard one in GRBs.

- We have added a new paragraph in Sec.4 detailing the spectral features
expected by an absorbed GRB, which should allow to discriminate these
sources from typical AGN flares. 

REFEREE:
In section 3, you found significant absorption occurs for AGN with
SMBH mass between 10^4-10^7 M_sun. In this range, if M_{BH} ≤ 10^6
M_sun, we are looking at intermediate-mass BHs, and we have little
information about BHs with these masses. Can your model be more
suitable to flares in accreting BHs inside dwarf galaxies or massive
globular clusters, for example? Is the chance to happen a GRB close to
a BH with 10^4-10^5 M_sun reasonable? I ask this because the accretion
disc's physical size is much smaller compared to a $10^7 M_\odot$
AGN. This brings me to another question. The mass range imposes a
redshift limit to the observation (for technical reasons). Do you
expect to observe these events at which redshift? Is there a
preferable range of values?

AUTHORS:
The referee makes indeed a very good point on the fact that black holes
with M_{BH} ≤ 10^6 M_sun are more typical of massive globular clusters
or dwarf galaxies, albeit the likelihood of observing transients in these
systems would be reduced due to the smaller disk size. However, if
there were such an observation, it would be very useful as it would allow
us to probe such rare systems. Following this comment, we have added a new
paragragh in Sec.3 (pag.6, left column, mid page) following the above considerations.
In terms of redshift, spectral observations are generally favored by lower redshifts (true for any source). However GRBs are so intrinsically bright  that redshift is likely not to be a limiting factor.

REFEREE:
In figures 4 and 5, the radius comes from ~10^5-10^7 R_G. Considering
the Bondi radius (R_B) as the limit of the BH's gravitational zone of
influence, the range analyzed is ≥ R_B$. At this distance, the galaxy
starts to gravitationally dominate, and the accretion disc is
terminated, so you are testing the outer environment of the AGN. At
~10^5-10^7 R_G, is the accretion disc profile shown in figure 3 still
valid? Should you take into account an eventual dust torus or other
structure?

AUTHORS:
As the referee correctly points out, and as indeed noted in the AGN literature, the structure of the outer region of the AGN disk, and
in particular, its exact radial extent is rather uncertain. For this
work we have used the theoretical disk profiles up to the outer radii often considered in the literature on stars in AGN disks (e.g. Fabj et al.
2020), since GRBs are ultimately the results of the evolution of stars. 
We have now added a brief discussion of this point in Sec.3 (pag. 5, right column, last paragraph and leading into pag.6, left column, first par.). Additionally, we note that, since time variable GRB transients are powerful diagnostics of the absorbing medium, we may actually be able to use these observations to probe the outer regions of the disks themselves.

REFEREE:
What would be the main difference if you consider a Low-luminosity
AGN? Local universe AGNs also show variability. Just look to SgrA*,
which is entirely underfed and presents X-ray flares. How could your
model be adequate for this population of AGN? If we consider the
models of LLAGN, we have a much larger and much hotter disc. At the
same time, the opacity and density are much smaller. Can your model be
applied here, or are the targets only the more distant and active
AGNs?

AUTHORS:
We thank the referee for asking ths question, which motivated us to more 
generally discuss the conditions under which time-variable absorption would be observable. In particular, our calculations are valid for any absorbing region which satisfy the density/size conditions summarized in eq.(9) and (10). The region does not need to be a thin disk (or even a disk), since ours are line-of-sight calculations. However, the gas needs to be relatively cool so that it is not fully ionized (or otherwise there would not be photoabsorption). 
We have now added a new paragraph at pag.5 after eq.(10) to better describe the conditions of applicability of our method/results.

REFEREE:
There are other minor changes that I suggest to you. I wrote them in appearance order.

2. Simulation setup
2.1

REFEREE:
• What is the timescale ∆t ∼ 3R16? It is not explained the meaning.

AUTHORS:
That is the diffusion timescale, which is now written more explicitly
(also changing the symbol "R" to "H", since the latter is what used
later).

REFEREE:
• It needs to be clarified from the beginning that you are assuming a
  thin disc. In the text, you said this, but it would be better to
  state the disc model you used at the start.

AUTHORS:
We have explicitly indicated within the introduction the disk models
that we adopt (i.e. the Sirko & Goodman 2003 and the Thompson et al. 2005).
We have however not mentioned 'thin' since, strictly speaking, the outermost parts of these disks have H~R. As an aside, note that our calculations do not rely on a thin disk geometry, since they are line-of-sight.

REFEREE:
2.2 • Equation 3 comes from Robinson+2009, but you only cite the
reference in the subsection 2.2.1, not together with the equation.

AUTHORS:
We have added the reference also after eq.(3).

REFEREE:
• Ap unit in the end of section 2.2.1 is wrong.

AUTHORS:
We don't believe this contention is correct, but we believe we see how the confusion originates. We think it arises from our constant switching back-and-forth between an energy and frequency dependent view of the spectrum. Of course, this switch is trivial since frequency/energy of light differ only by a factor of Planck's constant, h. With the units we give on A_p, the integral of L_p over time and frequency gives units of energy, which matches our interpretation of this quantity as the total energy output of the prompt emission lightcurve over the duration of the simulation. Additionally, our total light curve units are then [L_p] = [A_p T_p F_p] = [ergs x 1/sec x 1/keV]. This can be trivially viewed as the same units as [erg / s / Hz], which is a familiar unit for a luminosity spectrum.


REFEREE:
• What is FE inside the integral in section 2.2.2? I think it is a typo for FP .

AUTHORS:
We thank the reviewer for correctly catching this typo, which has now been fixed. We have also included the subscript of "p" in section 2.2.1 just before equation (7) to make that integral clearer as well (it had previously just shown an integral over F(E), whereas now it shows an integral over F_p(E)).

REFEREE:
• In figure 1, use different line styles. It would be better for
people who printed in black and white. Also, take care with the
colours; some astronomers are colour-blind.

AUTHORS:
We thank the reviewer for this very useful suggestion. It has been incorporated in figure 1. We have additionally used different line styles in figures 6, 7, 8, 9, A1, and A2.

REFEREE:
• The “significant absorption definition is confuse. Why did you
choose these numbers? The bullet points are not clear to me. You
should improve the explanation.  3.1

AUTHORS:
We again thank the reviewer for this suggestion. We believe the explanation is now more clear and better motivated. Additionally, we have changed throughout the paper, the use of "significant absorption" to "potentially observable variable absorption". This provides a more specific and informative naming convention for the effect we study.

REFEREE:
• In figure 2 (also in figures 4 and 5 if possible), I suggest you
highlight the region described by equations 9 and 10. This can make
identifying the combinations that satisfy the criteria for significant
absorption easier.  3.2

AUTHORS:
Another excellent suggestion from the reviewer that has now been incorporated. We neglect to include bounds on figures 4 and 5 because it's not possible to create an analytical mapping from (n0, H)-space to (disk location, SMBH mass)-space (the same reason that we do not include such explicit bounds in analytical form within the paper.)

REFEREE:
• Figures 6 and 7 are badly formatted. The numbers of one plot are
  over the other; please fix it. Also, the figure is tough to
  understand. I suggest you synthesize the information in a smaller
  plot and move the full plot to an appendix. 

AUTHORS:
We have adjusted the formatting on (former) figures 6,7 and moved them to the appendix, where they are now figures A1 and A2. The new figures 6 and 7 now show, for both long and short GRBs, the optical depths for just a selection of simulations that show potentially observable variable emission. These smaller plots should be easier to look at and understand for readers.


• Figures 8 and 9 are
  barely cited and discussed. This can be useful in discussing
  observational perspectives and future detections of an “absorbed
  GRB”.


AUTHORS:
Figures 8 and 9 are now discussed in the paragraph beginning at the bottom of page 6 in the left column (as well as at the end of section 3 where they were originally discussed). These figures have also now been adapted to include light curves for three different energy bands (as already mentioned above). These light curves provide a very clear demonstration of how the effect we discuss would be observed. They also serve to help summarize the more detailed information in the plots of luminosity which sit above the light curves.




ADDITIONAL CHANGES:
We've changed "SMBH" on the y-axis label of figures 4 and 5 to "MBH" to reflect the fact that in the literature "SMBH" more generally refers to black holes with masses above about 10^6 M_{\odot}. On these same figures, we have raised the lower limit on the y-axis from about 10^2 M_{\odot} to 10^4 M_{\odot} to reflect the fact that black holes with masses lower than 10^4 M_{\odot}, when accreting, cannot be classified as AGN.

We have tweaked our definition of the effect we look for. Specifically, we have dispensed with the requirement that the optical depth at the end of the simulation be less than 1 (symbolically, this was written at \tau_{0.1-10}(t_f) < 1). The original purpose behind this requirement was to ensure that the burst is indeed detectable. However, as figures 8 and 9 show, even if the optical depth in the 0.1 to 10 keV range is large at the end of the simulation, the gamma-ray part of the spectrum can still be seen.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> reply.txt <==
AUTHORS:
We thank the referee for their careful reading of our manuscript and
thoughtful comments, which have helped clarify our manuscript.
All of them have been incorporated, as described in detail in the
following. All the additions are marked in boldface in the revised
manuscript.

REFEREE:
My main question is, "How can I test your model?". What should an
observational astronomer look to identify this partially absorbed GRB
signature in a typical AGN flare? You should discuss more the
observational perspectives. Where do we have to point the telescope to
have a bigger chance of seeing it?

AUTHORS:
This is a key question that the referee has asked, which we had not
adequately addressed in our original version. To properly address this
point upon revision, we have made several additions:

- We have performed the computation of the lightcurves in several
observational bands, to explicitly show observational features that
can be indicative of time-dependent photoabsorption. These are displayed 
in the bottom panels of Figures 8 and 9.

- We have added in the text (Sec 3.2) a discussion of the new,
observationally-motivated panels in fig.8 and 9, and contrasted
the predicted evolution to the standard one in GRBs.

- We have added a new paragraph in Sec.4 detailing the spectral features
expected by an absorbed GRB, which should allow to discriminate these
sources from typical AGN flares. 

REFEREE:
In section 3, you found significant absorption occurs for AGN with
SMBH mass between 10^4-10^7 M_sun. In this range, if M_{BH} ≤ 10^6
M_sun, we are looking at intermediate-mass BHs, and we have little
information about BHs with these masses. Can your model be more
suitable to flares in accreting BHs inside dwarf galaxies or massive
globular clusters, for example? Is the chance to happen a GRB close to
a BH with 10^4-10^5 M_sun reasonable? I ask this because the accretion
disc's physical size is much smaller compared to a $10^7 M_\odot$
AGN. This brings me to another question. The mass range imposes a
redshift limit to the observation (for technical reasons). Do you
expect to observe these events at which redshift? Is there a
preferable range of values?

AUTHORS:
The referee makes indeed a very good point on the fact that black holes
with M_{BH} ≤ 10^6 M_sun are more typical of massive globular clusters
or dwarf galaxies, albeit the likelihood of observing transients in these
systems would be reduced due to the smaller disk size. However, if
there were such an observation, it would be very useful as it would allow
us to probe such rare systems. Following this comment, we have added a new
paragragh in Sec.3 (pag.6, left column, mid page) following the above considerations.
In terms of redshift, spectral observations are generally favored by lower redshifts (true for any source). However GRBs are so intrinsically bright  that redshift is likely not to be a limiting factor.

REFEREE:
In figures 4 and 5, the radius comes from ~10^5-10^7 R_G. Considering
the Bondi radius (R_B) as the limit of the BH's gravitational zone of
influence, the range analyzed is ≥ R_B$. At this distance, the galaxy
starts to gravitationally dominate, and the accretion disc is
terminated, so you are testing the outer environment of the AGN. At
~10^5-10^7 R_G, is the accretion disc profile shown in figure 3 still
valid? Should you take into account an eventual dust torus or other
structure?

AUTHORS:
As the referee correctly points out, and as indeed noted in the AGN literature, the structure of the outer region of the AGN disk, and
in particular, its exact radial extent is rather uncertain. For this
work we have used the theoretical disk profiles up to the outer radii often considered in the literature on stars in AGN disks (e.g. Fabj et al.
2020), since GRBs are ultimately the results of the evolution of stars. 
We have now added a brief discussion of this point in Sec.3 (pag. 5, right column, last paragraph and leading into pag.6, left column, first par.). Additionally, we note that, since time variable GRB transients are powerful diagnostics of the absorbing medium, we may actually be able to use these observations to probe the outer regions of the disks themselves.

REFEREE:
What would be the main difference if you consider a Low-luminosity
AGN? Local universe AGNs also show variability. Just look to SgrA*,
which is entirely underfed and presents X-ray flares. How could your
model be adequate for this population of AGN? If we consider the
models of LLAGN, we have a much larger and much hotter disc. At the
same time, the opacity and density are much smaller. Can your model be
applied here, or are the targets only the more distant and active
AGNs?

AUTHORS:
We thank the referee for asking ths question, which motivated us to more 
generally discuss the conditions under which time-variable absorption would be observable. In particular, our calculations are valid for any absorbing region which satisfy the density/size conditions summarized in eq.(9) and (10). The region does not need to be a thin disk (or even a disk), since ours are line-of-sight calculations. However, the gas needs to be relatively cool so that it is not fully ionized (or otherwise there would not be photoabsorption). 
We have now added a new paragraph at pag.5 after eq.(10) to better describe the conditions of applicability of our method/results.

REFEREE:
There are other minor changes that I suggest to you. I wrote them in appearance order.

2. Simulation setup
2.1

REFEREE:
• What is the timescale ∆t ∼ 3R16? It is not explained the meaning.

AUTHORS:
That is the diffusion timescale, which is now written more explicitly
(also changing the symbol "R" to "H", since the latter is what used
later).

REFEREE:
• It needs to be clarified from the beginning that you are assuming a
  thin disc. In the text, you said this, but it would be better to
  state the disc model you used at the start.

AUTHORS:
We have explicitly indicated within the introduction the disk models
that we adopt (i.e. the Sirko & Goodman 2003 and the Thompson et al. 2005).
We have however not mentioned 'thin' since, strictly speaking, the outermost parts of these disks have H~R. As an aside, note that our calculations do not rely on a thin disk geometry, since they are line-of-sight.

REFEREE:
2.2 • Equation 3 comes from Robinson+2009, but you only cite the
reference in the subsection 2.2.1, not together with the equation.

AUTHORS:
We have added the reference also after eq.(3).

REFEREE:
• Ap unit in the end of section 2.2.1 is wrong.

AUTHORS:
We don't believe this contention is correct, but we believe we see how the confusion originates. We think it arises from our constant switching back-and-forth between an energy and frequency dependent view of the spectrum. Of course, this switch is trivial since frequency/energy of light differ only by a factor of Planck's constant, h. With the units we give on A_p, the integral of L_p over time and frequency gives units of energy, which matches our interpretation of this quantity as the total energy output of the prompt emission lightcurve over the duration of the simulation. Additionally, our total light curve units are then [L_p] = [A_p T_p F_p] = [ergs x 1/sec x 1/keV]. This can be trivially viewed as the same units as [erg / s / Hz], which is a familiar unit for a luminosity spectrum.


REFEREE:
• What is FE inside the integral in section 2.2.2? I think it is a typo for FP .

AUTHORS:
We thank the reviewer for correctly catching this typo, which has now been fixed. We have also included the subscript of "p" in section 2.2.1 just before equation (7) to make that integral clearer as well (it had previously just shown an integral over F(E), whereas now it shows an integral over F_p(E)).

REFEREE:
• In figure 1, use different line styles. It would be better for
people who printed in black and white. Also, take care with the
colours; some astronomers are colour-blind.

AUTHORS:
We thank the reviewer for this very useful suggestion. It has been incorporated in figure 1. We have additionally used different line styles in figures 6, 7, 8, 9, A1, and A2.

REFEREE:
• The “significant absorption definition is confuse. Why did you
choose these numbers? The bullet points are not clear to me. You
should improve the explanation.  3.1

AUTHORS:
We again thank the reviewer for this suggestion. We believe the explanation is now more clear and better motivated. Additionally, we have changed throughout the paper, the use of "significant absorption" to "potentially observable variable absorption". This provides a more specific and informative naming convention for the effect we study.

REFEREE:
• In figure 2 (also in figures 4 and 5 if possible), I suggest you
highlight the region described by equations 9 and 10. This can make
identifying the combinations that satisfy the criteria for significant
absorption easier.  3.2

AUTHORS:
Another excellent suggestion from the reviewer that has now been incorporated. We neglect to include bounds on figures 4 and 5 because it's not possible to create an analytical mapping from (n0, H)-space to (disk location, SMBH mass)-space (the same reason that we do not include such explicit bounds in analytical form within the paper.)

REFEREE:
• Figures 6 and 7 are badly formatted. The numbers of one plot are
  over the other; please fix it. Also, the figure is tough to
  understand. I suggest you synthesize the information in a smaller
  plot and move the full plot to an appendix. 

AUTHORS:
We have adjusted the formatting on (former) figures 6,7 and moved them to the appendix, where they are now figures A1 and A2. The new figures 6 and 7 now show, for both long and short GRBs, the optical depths for just a selection of simulations that show potentially observable variable emission. These smaller plots should be easier to look at and understand for readers.


• Figures 8 and 9 are
  barely cited and discussed. This can be useful in discussing
  observational perspectives and future detections of an “absorbed
  GRB”.


AUTHORS:
Figures 8 and 9 are now discussed in the paragraph beginning at the bottom of page 6 in the left column (as well as at the end of section 3 where they were originally discussed). These figures have also now been adapted to include light curves for three different energy bands (as already mentioned above). These light curves provide a very clear demonstration of how the effect we discuss would be observed. They also serve to help summarize the more detailed information in the plots of luminosity which sit above the light curves.




ADDITIONAL CHANGES:
We've changed "SMBH" on the y-axis label of figures 4 and 5 to "MBH" to reflect the fact that in the literature "SMBH" more generally refers to black holes with masses above about 10^6 M_{\odot}. On these same figures, we have raised the lower limit on the y-axis from about 10^2 M_{\odot} to 10^4 M_{\odot} to reflect the fact that black holes with masses lower than 10^4 M_{\odot}, when accreting, cannot be classified as AGN.

We have tweaked our definition of the effect we look for. Specifically, we have dispensed with the requirement that the optical depth at the end of the simulation be less than 1 (symbolically, this was written at \tau_{0.1-10}(t_f) < 1). The original purpose behind this requirement was to ensure that the burst is indeed detectable. However, as figures 8 and 9 show, even if the optical depth in the 0.1 to 10 keV range is large at the end of the simulation, the gamma-ray part of the spectrum can still be seen.
